Multi-shot ASP solving with clingo

We introduce a new flexible paradigm of grounding and solving in Answer Set Programming (ASP), which we refer to as multi-shot ASP solving, and present its implementation in the ASP system clingo. Multi-shot ASP solving features grounding and solving processes that deal with continuously changing logic programs. In doing so, they remain operative and accommodate changes in a seamless way. For instance, such processes allow for advanced forms of search, as in optimization or theory solving, or interaction with an environment, as in robotics or query-answering. Common to them is that the problem specification evolves during the reasoning process, either because data or constraints are added, deleted, or replaced. This evolutionary aspect adds another dimension to ASP since it brings about state changing operations. We address this issue by providing an operational semantics that characterizes grounding and solving processes in multi-shot ASP solving. This characterization provides a semantic account of grounder and solver states along with the operations manipulating them. The operative nature of multi-shot solving avoids redundancies in relaunching grounder and solver programs and benefits from the solver's learning capacities. clingo accomplishes this by complementing ASP's declarative input language with control capacities. On the declarative side, a new directive allows for structuring logic programs into named and parameterizable subprograms. The grounding and integration of these subprograms into the solving process is completely modular and fully controllable from the procedural side. To this end, clingo offers a new application programming interface that is conveniently accessible via scripting languages.

==> plots/pddl-conflicts.csv <==
number,multi,multi -heuristic,multi -nogoods,multi -heuristic -nogoods,single
0,0,0,0,0,0
1,215880,92704,106137,110152,237730
2,234056,219419,401325,547688,610165
3,593910,410733,804476,891165,1721438
4,1162348,652943,987269,753005,2886911
5,1171883,937492,1028536,1456604,3716090
6,655931,1050765,703949,1841997,2154482
7,1430710,743760,1508299,1213553,2463015
8,1897107,1376307,764950,2162012,1781838
9,2017592,1540509,1005801,1181355,5314903
10,1107226,945718,2710573,2279450,2780162
11,1272917,1098827,2465645,1552137,3868851
12,1606579,1277708,1769060,1424761,3780581
13,1606135,2609487,1847861,2173184,3811515
14,1630118,1805823,1765341,3645365,5530367
15,6018906,5861455,3825395,4249466,11144397
16,6192578,4619845,3940454,4323052,11180607
17,4238804,5778205,4262089,4631831,11842394
18,6029459,6305717,2097176,5648145,12653533
19,7155144,6444360,4202584,3792260,13261108
20,7532753,6530377,8922155,4411483,14654180


==> plots/pddl-time.csv <==
number,multi,multi -heuristic,multi -nogoods,multi -heuristic -nogoods,single
0,0,0,0,0,0
1,52.2088,21.4664,21.4733,21.4117,62.2511
2,64.2595,62.2052,88.1671,114.76,177.308
3,235.261,189.988,121.921,140.004,348.742
4,294.729,236.283,146.124,170.328,634.696
5,303.136,242.911,149.852,227.528,803.968
6,355.1,253.483,165.879,302.206,937.531
7,370.961,274.195,250.393,315.458,946.788
8,533.231,315.543,271.371,373.964,950.063
9,540.766,405.964,281.125,397.772,1136.11
10,643.432,496.825,488.718,405.009,1238.06
11,661.264,499.662,526.021,446.203,1912.39
12,687.584,584.684,594.254,525.147,1947.85
13,806.867,794.05,603.11,716.521,2042.64
14,937.657,1049.51,688.182,753.049,3000.05
15,2800.7,2649.07,809.247,940.86,3000.04
16,2837.1,3000.06,845.495,962.299,3000.04
17,3000.06,3000.06,909.254,1122.76,3000.04
18,3000.06,3000.06,948.075,1247.86,3000.03
19,3000.06,3000.06,1606.85,1444.85,3000.04
20,3000.05,3000.08,2150.61,1483.4,3000.04


==> plots/queens-conflicts.csv <==
number,multi,multi -heuristic,multi -nogoods,multi -heuristic -nogoods,single
0,0,0,0,0,0
1,146839,153171,109175,101759,42709
2,232036,163558,194650,156288,218252
3,257766,264999,193394,311720,247292
4,319566,321170,213438,414210,254062
5,356339,362626,255993,408259,362909
6,343311,397172,300352,454124,473398
7,468893,456741,309438,457715,507285
8,468911,418946,320114,592316,528785
9,481424,485028,388989,655317,575544
10,617218,510397,412071,691828,712282
11,671979,575154,451776,700262,766765
12,740381,671857,665056,739750,959149
13,809734,766602,941235,861431,941837
14,883281,1005266,1181521,1007304,1380597
15,918895,1019530,1200216,1156971,1467620
16,1095892,1062861,1287234,1236283,1634373
17,1256973,1315681,1531611,1958652,1825727
18,1811248,1473100,1498655,2149193,1920792
19,1796384,1555517,1861770,2017680,2047725
20,2180806,1637185,2311983,2221131,2542149
21,2429576,2201291,2590665,2222214,2853331


==> plots/queens-time.csv <==
number,multi,multi -heuristic,multi -nogoods,multi -heuristic -nogoods,single
0,0,0,0,0,0
1,18.1001,20.2649,12.3768,13.0898,11.5115
2,30.1475,20.6531,23.0948,19.4073,31.7763
3,37.145,37.823,23.6437,37.8115,36.5523
4,43.6665,42.8496,28.1122,50.1869,37.1632
5,49.2182,48.1645,33.4143,56.3263,56.27
6,49.2205,55.4515,36.7461,58.8768,63.2278
7,63.921,60.0201,37.053,60.9509,67.4994
8,64.3,60.6457,38.407,74.9484,75.4635
9,67.3207,67.4681,47.6681,82.9551,83.7357
10,87.1202,69.2935,55.095,88.0824,93.9333
11,91.7404,80.6583,58.1111,92.4398,108.978
12,103.195,97.3887,88.0975,105.186,136.798
13,112.994,117.28,134.176,112.549,138.182
14,127.863,142.919,151.673,134.769,185.378
15,135.175,143.274,160.333,148.241,201.449
16,157.726,150.009,188.261,181.911,221.032
17,196.174,189.14,203.148,269.705,258.183
18,277.699,218.752,214.928,298.043,284.537
19,279.135,238.263,260.748,302.248,307.829
20,337.739,249.522,347.135,321.296,396.342
21,400.252,352.919,372.131,335.807,410.025


==> plots/ricochet-conflicts.csv <==
number,multi,multi -heuristic,multi -nogoods,multi -heuristic -nogoods,single
0,0,0,0,0,0
1,46039,57034,65293,43963,122915
2,85598,82336,74268,92856,143371
3,118178,93343,101290,109206,140017
4,109663,104457,112699,109895,156534
5,123616,120469,118102,110282,170649
6,119624,126120,118777,112252,180554
7,115155,108788,127759,115726,193491
8,116547,135594,147785,122496,179328
9,138795,139245,136249,144143,196564
10,136356,127031,134603,146570,196052
11,132534,156694,146173,147906,204594
12,135719,141823,178057,148207,221791
13,162696,168306,151367,146812,233849
14,177318,178531,153472,181002,295121
15,154605,157935,180439,171807,291294
16,184146,182908,207121,210809,313864
17,213828,228191,217756,218216,301706
18,235455,256539,206066,209525,299664
19,277217,266420,242098,225872,343648
20,305387,242430,272652,308606,495903
21,294111,266493,359130,422731,509328
22,311820,301124,349646,354857,567082
23,363066,365336,429991,407263,888531
24,426779,444184,427644,418228,905941
25,458008,446391,449266,441616,934439
26,408164,615332,485549,476847,964005
27,565577,622745,519745,497052,998997
28,607104,663873,554589,586141,1022014
29,640061,649490,605311,576124,1036357
30,706262,681492,682915,698256,1041775
31,677702,709614,649225,724654,1059463
32,756054,747967,692625,832346,1075583
33,716851,846092,847346,664837,1081135
34,883857,829332,762511,821118,1085414
35,908581,960529,857358,999308,1090420
36,1084706,894119,901288,1028203,1114206
37,1206701,1115184,1168478,1014773,1136460
38,1290890,1285605,1185076,1250321,1201836


==> plots/ricochet-time.csv <==
number,multi,multi -heuristic,multi -nogoods,multi -heuristic -nogoods,single
0,0,0,0,0,0
1,76.6682,96.5565,105.703,72.5417,231.267
2,142.739,133.841,118.788,145.374,303.957
3,181.28,157.261,163.2,159.967,307.979
4,191.558,161.866,169.374,163.99,319.176
5,203.855,199.171,185.486,190.409,327.546
6,204.993,214.756,190.769,194.275,345.808
7,223.408,216.822,202.392,221.342,362.245
8,225.885,218.702,226.323,223.544,384.856
9,236.724,258.41,237.553,226.078,419.779
10,252.464,259.201,245.462,235.092,427.501
11,252.572,260.524,259.103,236.317,442.592
12,254.893,274.93,276.117,236.373,446.581
13,283.811,280.751,283.65,269.914,483.833
14,287.886,287.858,303.945,307.687,589.859
15,297.972,294.985,305.104,311.139,592.179
16,353.207,341.798,356.664,330.744,594.616
17,409.748,432.731,381.016,382.982,615.954
18,450.452,508.607,382.958,394.702,648.224
19,527.304,517.331,446.937,439.07,801.172
20,607.255,520.399,595.542,693.678,1222.53
21,621.014,584.737,633.537,743.497,1250.12
22,708.012,698.362,673.03,763.627,1388.69
23,725.601,745.766,745.799,763.731,3000.14
24,786.365,855.566,821.561,806.799,3000.13
25,901.756,871.373,890.256,892.613,3000.18
26,1087.52,1323.26,956.123,977.452,3000.18
27,1190.0,1373.94,1078.74,985.393,3000.14
28,1415.78,1420.88,1185.43,1151.77,3000.14
29,1439.75,1537.14,1208.85,1264.94,3000.13
30,1525.56,1570.3,1395.74,1372.75,3000.12
31,1611.08,1722.83,1422.64,1548.55,3000.12
32,1747.25,1736.7,1454.48,1606.12,3000.13
33,1849.27,1878.68,1717.2,1635.11,3000.13
34,2270.11,1920.01,1773.19,1838.65,3000.14
35,2388.11,2258.38,1956.87,2185.06,3000.14
36,2749.21,2323.97,2145.72,2347.98,3000.13
37,3000.13,3000.17,2400.09,2484.95,3000.13
38,3000.14,3000.14,3000.17,2684.52,3000.13


==> plots/soboban-conflicts.csv <==
number,multi,multi -heuristic,multi -nogoods,multi -heuristic -nogoods,single
0,0,0,0,0,0


==> plots/soboban-time.csv <==
number,multi,multi -heuristic,multi -nogoods,multi -heuristic -nogoods,single
0,0,0,0,0,0


==> plots/sokoban-conflicts.csv <==
number,multi,multi -heuristic,multi -nogoods,multi -heuristic -nogoods,single
0,0,0,0,0,0
1,225736,196988,416821,404060,376566
2,248258,253775,507128,340781,615591
3,320910,272677,410893,338718,659930
4,282749,289927,417681,493911,511725
5,514329,492517,669045,643311,718458
6,582792,639150,765687,850677,897992
7,727898,860210,868032,1299085,954642
8,843205,1072912,1326511,1187420,1299874
9,859999,1354630,1413751,1380480,1715603
10,2947109,3041128,2972198,2551600,2898110
11,6495611,6569643,6777508,7013499,4104734


==> plots/sokoban-time.csv <==
number,multi,multi -heuristic,multi -nogoods,multi -heuristic -nogoods,single
0,0,0,0,0,0
1,32.4486,28.8233,45.2479,43.8609,57.8937
2,43.4564,38.3484,54.9355,43.8959,62.8705
3,53.5646,47.4589,57.9919,47.8779,74.1879
4,56.4146,59.3657,59.0803,53.1506,74.685
5,112.667,91.5274,71.0371,69.5201,78.7612
6,116.878,148.555,136.527,142.762,157.3
7,197.134,231.296,140.551,200.774,185.78
8,203.384,270.687,208.072,236.923,230.992
9,241.27,422.559,278.79,253.178,353.631
10,978.686,1060.49,641.174,519.932,669.83
11,3000.08,3000.07,1743.71,1852.61,1077.9


==> plots/toh-conflicts.csv <==
number,multi,multi -heuristic,multi -nogoods,multi -heuristic -nogoods,single
0,0,0,0,0,0
1,922375,793563,4347220,4272449,24204328
2,941588,884061,4556832,4333355,24255081
3,1100347,933139,4125275,4361135,24307382
4,1167602,969142,4161926,4240258,24376223
5,1270032,1083737,4286751,4873712,24591998
6,1193816,1133771,4753172,4400236,24619953
7,1197896,1034281,4488644,4532287,24768808
8,1259238,1099869,5061205,4705981,24804047
9,1204886,1155523,4906574,4721991,24814225
10,1236489,1145122,4937350,5070481,24865502
11,1288317,1159307,5300878,5508962,24871450
12,1417884,1182572,5243844,5147220,24921675
13,1356344,1155280,5383761,4554532,24923829
14,1437909,1145091,5796982,5184642,25204523
15,1313091,1134459,5391116,5018449,25220708
16,1357581,1232999,5429181,5607223,25575954
17,1427263,1295282,5074905,5121122,25648830
18,1580926,1342874,4968429,5496553,26145820
19,1491862,1408977,5290138,5352145,26183684
20,1471117,1310943,5068568,5204596,26197390
21,1635734,1243693,5414188,6331066,26222426
22,1577892,1439489,6082356,6239274,26229762
23,1444676,1423722,5775206,6684331,26232914
24,1569014,1402741,5506445,6527263,26252503
25,1640303,1419782,5390594,5916028,26306205
26,1494141,1604546,6362301,5714611,26546451
27,1557118,1561426,5830169,5998470,26567964
28,1663585,1705692,6697271,6062136,26635239
29,1633341,1507304,6393719,6944365,26667141
30,1601659,1506404,6121562,6450777,27030971
31,1750804,1750920,6164250,6686089,27789972
32,1864033,1779042,6273348,6861328,27801482
33,1777422,1674403,6282713,6115082,28111373
34,1896070,1683716,6709868,7086020,28132102
35,1833490,1768491,7047390,7591231,28310343
36,1796560,1831657,7701939,7228144,28332084
37,2006970,1756276,7389176,7120794,28335199
38,2109195,1791658,8132294,7547005,28414147
39,1983902,1706947,6722385,8466058,28432825
40,1930281,1843539,8505562,8056132,28494016
41,1955794,1710730,8513733,7949762,28565670
42,2089198,1804672,9159143,9152656,28575792
43,2215165,1863295,9188349,8594522,28813134
44,2238020,1942222,9369309,9019323,28950229
45,2271838,2192054,9310646,9420335,29135900


==> plots/toh-time.csv <==
number,multi,multi -heuristic,multi -nogoods,multi -heuristic -nogoods,single
0,0,0,0,0,0
1,217.838,192.461,519.795,467.426,3000.06
2,276.909,214.142,520.75,519.497,3000.07
3,297.581,230.672,530.174,556.807,3000.05
4,337.707,238.865,571.867,566.51,3000.07
5,340.006,280.303,583.557,566.859,3000.07
6,374.163,304.416,616.196,588.584,3000.07
7,425.363,307.966,649.926,597.54,3000.07
8,436.162,321.371,657.478,613.836,3000.07
9,437.636,328.045,665.291,614.634,3000.06
10,445.446,332.485,676.674,653.34,3000.06
11,459.366,336.051,679.844,657.939,3000.07
12,466.684,354.079,700.167,665.118,3000.07
13,484.882,357.937,723.348,666.9,3000.07
14,494.839,361.026,736.893,672.087,3000.07
15,529.87,374.079,739.128,674.585,3000.08
16,533.716,382.707,739.889,695.626,3000.06
17,548.729,386.769,753.229,702.08,3000.06
18,568.3,391.694,757.175,715.057,3000.07
19,573.442,395.133,776.921,771.305,3000.06
20,582.398,400.29,801.333,786.235,3000.06
21,583.159,406.118,811.661,832.597,3000.07
22,583.288,427.116,813.556,840.596,3000.05
23,584.975,449.364,835.971,850.532,3000.06
24,588.105,496.902,843.182,869.738,3000.06
25,596.236,498.825,856.657,871.053,3000.07
26,631.955,520.588,873.907,889.296,3000.06
27,656.494,522.532,878.26,893.711,3000.06
28,684.227,545.807,896.27,921.638,3000.06
29,696.317,555.985,908.591,949.183,3000.06
30,721.579,571.616,925.955,959.858,3000.08
31,729.686,581.271,973.197,963.388,3000.05
32,754.95,586.333,978.755,989.342,3000.07
33,761.396,600.896,997.295,992.537,3000.07
34,767.903,605.993,1095.65,1021.27,3000.06
35,809.766,634.716,1160.92,1073.72,3000.06
36,828.194,670.066,1183.15,1105.77,3000.07
37,847.688,694.659,1192.78,1158.08,3000.07
38,877.069,700.727,1211.82,1199.5,3000.06
39,931.416,742.442,1295.96,1204.39,3000.05
40,953.977,746.375,1320.65,1269.07,3001.75
41,981.077,767.331,1413.12,1296.79,3000.06
42,1039.31,818.059,1524.08,1356.41,3000.06
43,1074.22,880.006,1558.17,1374.08,3000.06
44,1119.42,939.525,1728.87,1464.95,3000.06
45,1180.47,1034.48,1732.43,1511.72,3000.06

